Tacit Learning with Adaptive Information Selection for Cooperative Multi-Agent Reinforcement Learning

In multi-agent reinforcement learning (MARL), the centralized training with decentralized execution (CTDE) framework has gained widespread adoption due to its strong performance. However, the further development of CTDE faces two key challenges. First, agents struggle to autonomously assess the relevance of input information for cooperative tasks, impairing their decision-making abilities. Second, in communication-limited scenarios with partial observability, agents are unable to access global information, restricting their ability to collaborate effectively from a global perspective. To address these challenges, we introduce a novel cooperative MARL framework based on information selection and tacit learning. In this framework, agents gradually develop implicit coordination during training, enabling them to infer the cooperative behavior of others in a discrete space without communication, relying solely on local information. Moreover, we integrate gating and selection mechanisms, allowing agents to adaptively filter information based on environmental changes, thereby enhancing their decision-making capabilities. Experiments on popular MARL benchmarks show that our framework can be seamlessly integrated with state-of-the-art algorithms, leading to significant performance improvements.

==> rebuttal.txt <==
Reviewer1：
1、与其他基于 CTDE 框架开发的具有显式通信的策略方法（如 TarMAC (ICML 2019) 和 MAGIC (AAMAS 2021)）进行比较将大有裨益。我知道这些方法基于不同的训练框架和代码库，但讨论将 SICA 扩展到基于策略的框架的可能性会很有趣。
2、该方法的可扩展性（主要是在训练方面）仍然受到通信块的限制，因为它是一个使用 Transformer 的完全集中式框架。
3、像全球遗传资源框架这样的测试领域可能并不严重依赖通信来取得成功。提供更多样化的环境，如 “捕食者-猎物”（Predator-Prey）或 “交通枢纽”（Traffic-Junction，CommNet，NIPS 2016），以讨论显式和隐式通信之间的权衡，将大有裨益。
4、QMIX-Attention (Comm)的提法似乎并不明确。在原论文[16]中，QMIX-Attention 似乎指的是 Qatten（Yang 等人，arXiv 2020），但 Qatten 并不是一种基于通信的方法，它只是在混合网络中应用了注意力机制。
5、图 7 中，为什么绿线（SICA-ONE）在训练接近尾声时突然下降？是因为 $\alpha(t)$ 突然从 1 变为 0 吗？
6、迷你缓冲区大小 $b$ 可能会影响使用选择块和 MLP+GRU 之间的性能差距。两种方法（选择块 vs. MLP+GRU）的最佳 $b$ 值分别是多少？对迷你缓冲区大小进行消融研究会使结果更有说服力。



Reviewer2：
1、本文失去了 “隐性交流 ”的明确语境。根据相关研究，“隐性交流 ”是通过行动或因果影响进行的交流，而不是显性的信息共享，而本文确实涉及到了信息共享过程（即使只是在培训中）。您认为本文是否与集中式培训与交流和分散式执行有关？这种设置有什么好处？那些在批判者之间共享信息同时又能实现分散执行的作品又是如何呢？
2、技术的选择似乎有些武断。例如，为什么使用 S6 而不是 RNN，因为 RNN 也有门机制。余弦退火法是标准方法吗？
3、实验部分缺乏有关隐式通信的基线，只比较了显式通信方法（QMIX-Attention、NDQ）。没有对 S6 层进行烧蚀研究，因此不清楚这种新技术对性能的贡献。
4、第 181 行：迷你缓冲区和迷你批处理之间有什么区别？你需要在缓冲区中存储连续的观察-操作对吗？为什么不直接使用迷你批处理？
5、第 184 行：为什么需要 b 作为参数，如图所示？
6、第 222 行：我很困惑。Qmix 可以执行 CTDE，甚至可以在代理之间进行通信。你的意思是现在代理可以在没有通信的情况下分散执行？还是你认为有了通信就是集中执行？
7、第 261 行：QMIX-Attention 采用哪种通信方式？您是指 Qatten 吗？
8、第 327 行： SICA 和 SCIA-One 之间的差别不大。在培训接近尾声时，它比 SCIA 略胜一筹。我在想，这样做的好处是否在于代理可以在不进行通信的情况下分散执行。其中提到了一种隐式通信方法 QMIX-CADP，但它没有被纳入相关工作部分。目前还不清楚为什么要对它们进行比较，以及它们之间有什么不同。
9、有关隐式通信的工作（在文献中）的新颖性是什么？
10、作品的传播效率如何？作品是否会通过再生过程降低传播成本？
11、作品与行为批评方法的关系如何？



Review3：
1、在本手稿中，针对选择机制（如图 1 中的案例研究）的动机提出的主要解决方案是使用 s6 层，但实际上，这一需求也可以通过注意来解决。有一些相关工作将 MARL 作为使用变换器的序列建模问题进行建模。作者在第 2 节中没有讨论这个问题。从这个意义上说，“将 S6 层整合到 MARL 领域 ”并不是一项重大贡献。
2、将图 6 中的 ICA 曲线与图 4 中的基线进行比较，可以发现实验结果的整体改进主要归功于 S6 的使用。本手稿提出的框架所带来的改进基本上可以忽略不计。
3、为什么代理 $i$ 使用 GRU 而不是使用转换器或 S6 来处理其历史信息？例如，如果使用 S6，就可以降低框架的复杂性。这应该是一个自然而直接的想法，因为作者声称使用 S6 层是他们的贡献。另外，第 5.2 节中的消融研究提到，用 GRU 替换 S6 会导致性能下降，那么为什么不尝试只使用 S6 呢？
4、代理是否共享三个区块的参数？
5、如果代理共享参数，那么隐式通信可能就是由此引起的。需要对此进行消融研究。
6、一个代理中有多少个选择块？再生区块中的选择区块是单独设置的吗？如果不是，那么，当一个代理为了使其对真实信息的估计更加准确而进行更新时，就会影响到它向其他代理发送的信息。如何处理这个问题？

**Q5. How many selection blocks are there in an agent? Are the selection blocks in the regeneration block set separately? If not, then, when an agent updates to make its estimation of true information more accurate, it affects the messages it sends to others. How is this issue handled?**

Currently, there are two Selection Blocks within an Agent Network, and they share parameters. For specific experiments, please refer to **Q4.** To accelerate training, we currently use Hard Sharing, where the two Selection Blocks are trained with the same weights. If computational resources allow, we could adopt Soft Sharing to address your concerns. In this approach, the two Selection Blocks use different parameters but are constrained by L1 and L2 norms to encourage parameter similarity. This can help alleviate issues where one Selection Block's updates, aimed at improving the accuracy of real information estimation, might adversely affect the other Selection Block.


**Q6. A list of minor typos**
We agree. Thank you for pointing that out.

We will thoroughly check and fix grammatical errors in the final submission.


Review3：


2、我现在明白问题出在哪里了，这可能是一个更严重的问题：第 303 行的实验设计不正确。

选择机制是框架中的一个步骤，可以用不同的方法来实现，比如 GRU+MLP 或 S6。不能因为使用了 S6，就把 S6 当作选择机制本身。因此，您在这里进行的比较（SICA 与 ICA）实际上是在测试 GRU+MLP 或 S6 哪个模块在选择机制中更有效，而不是测试选择机制本身的有效性。

为了验证选择机制本身的有效性，ICA（如图 6 所示）应与 QMIX、QMIX-Attention 和 VDN（如图 4 所示）进行比较。不过，从图中的曲线来看，ICA 没有达到 60%，而 QMIX 则超过了 60%，另外两条曲线也非常接近。因此，您使用选择机制可能会适得其反。

如果我说错了，请指正。

3、这三个理由都非常薄弱。
第一点似乎是说，他们不想让代理的能力变得太强，所以采用了较弱的模块方法。这个理由不能成立。
第二点提到了保留最近的信息。能够处理序列问题的 S6 难道不具备这种能力吗？此外，如果 GRU 能够更好地处理近期信息，这不就意味着它 "提供了过于精确的信息"，这与第一个理由相矛盾吗？
第三点提到了计算限制。这不应该成为你这样设计方法的理由；这是一个实际问题，你应该想办法解决。
现在，即使我们接受你的理由，为什么不在其他部分使用 GRU 呢？例如，为什么在选择机制中使用 S6？作者并没有解决这个矛盾。

4、我认为作者对实验进行补充是件好事，而且非常重要。参数共享不仅会影响收敛时间，还会影响性能。

正如我提到的： 如果代理共享参数，那么隐式通信可能就是由此引起的。具体来说，您可以参考 CommNet 的见解。


Thank you for reading our rebuttal! Your insightful comments clearly reflect your extensive knowledge, and we are pleased to have this discussion with you. Below, we will address your questions one by one.

**For Q1**

The S6 Layer enables the model to adapt its behavior based on the input, which aligns naturally with our concept of a selection mechanism. However, this does not mean that the S6 Layer itself is the selection mechanism. To further clarify, we removed the Selection Block and replaced it with a single S6 Layer combined with a single MLP layer (similar to ICA; please refer to **Q2** for clarification on ICA). The results of this ablation study are presented in Table 7-8. This demonstrates that using only the S6 Layer does not yield satisfactory results.

**Table 7. Protoss 5 vs 5**

Algorithm | Win Rate
--------------|---------------
SICA | 75.95±4.11
S6 + MLP | 63.51±3.77
ICA | 56.66±3.64

**Table 8. Terran 5 vs 5**

Algorithm | Win Rate
--------------|---------------
SICA | 73.12±5.02
S6 + MLP | 60.31±6.90
ICA | 53.22±7.18

**For Q2**

Firstly, we apologize for any unclear statements in **Q2**. However, we believe there may have been a misunderstanding in your interpretation. ICA does not use the Selection Block; instead, it employs a simple stacked structure of GRU+MLP consistent with other agents, so there is no selection mechanism. On the other hand, SICA-GRU represents our approach of replacing the S6 Layer in the Selection Block with a GRU cell (Figure 2 right), meaning it does employ a selection mechanism. The experimental results in Q2 also demonstrate that the Selection Block is what drives the effectiveness, while the S6 Layer is just one of the factors enhancing performance, not the selection mechanism itself. To facilitate your understanding, we have compared SICA-GRU with other baselines, as shown in Table 9.

**Table 9. Protoss 5 vs 5**

Algorithm | Win Rate
--------------|---------------
SICA | 75.95±4.11
SICA-GRU | 	71.48±4.53
QMIX | 61.80±4.45
QMIX-Attention (Comm) | 60.02±5.28
VDN | 57.66±8.74

**For Q3**

1. Our approach is similar to preventing overfitting, as we aim to ensure that the agents maintain a certain level of exploratory capability. We believe that when suggestions from other agents are too precise, the agent may not perform as well in unforeseen situations that were not encountered during training, compared to when it does not rely on such suggestions. To validate our hypothesis, we conducted experiments on four SMAC maps (2 hard and 2 super hard), and the results are shown in Tables 10 through 13. We observe that on maps with lower difficulty, using the selection block for other agents in the agent network leads to an increase in win rates. However, as the map difficulty increases, the gap between the two methods gradually narrows. In the 3s5z vs. 5s6z scenario, the performance with the selection block is even slightly lower than that of the GRU+MLP structure. We believe this is because more challenging environments are harder to learn. In unfamiliar situations, agents tend to rely on the advice learned from other agents during training. However, overly precise guidance from other agents may not be applicable in these novel scenarios, potentially leading to incorrect decisions. Conversely, more generalized guidance allows the agent to explore within the right general direction, which can sometimes result in higher win rates.

**Table 10. 5m vs 6m (hard)**

Algorithm | Win Rate
--------------|---------------
with Selection | 83.65±7.13
with GRU + MLP | 	82.75±7.18

**Table 11. 2c vs 64zg (hard)**

Algorithm | Win Rate
--------------|---------------
with Selection | 93.14±6.72
with GRU + MLP  | 	92.55±7.20

**Table 12. 27m vs 30m (super hard)**

Algorithm | Win Rate
--------------|---------------
with Selection | 73.95±8.16
with GRU + MLP  | 	73.77±10.96

**Table 13. 3s5z vs 3s6z (super hard)**

Algorithm | Win Rate
--------------|---------------
with Selection | 53.91±4.39
with GRU + MLP  | 	54.02±4.61

2. For the second reason, simply put, when switching tasks, GRU requires fewer parameter adjustments, and this structure doesn't necessitate the use of a mini-buffer, making it easier to deploy the algorithm across different tasks. Moreover, as demonstrated in the experiments above, the GRU structure meets our requirements.

3. You’re right, but the core reason we still choose the GRU+MLP structure remains valid.

**For Q4 and Q5**

I'm glad we have your agreement. Indeed, parameter sharing accelerates convergence, though it may slightly affect the framework's performance.

We will incorporate the above additional experiments into the final version of the paper. We hope this addresses your concerns!
